Gas Perturbations in Hot Smooth Atmospheres X-ray Surface Brightness Fluctuations in Smooth Galaxy Cluster Atmospheres

We measure surface brightness fluctuations in Chandra X-ray images of the cores of the galaxy clusters Abell 2029, Abell 2151, Abell 2107, RBS0533, and RBS0540. Their relatively structureless X-ray atmospheres exhibit the thermodynamic properties of cool cores including short central cooling times and low entropy. However, unlike typical cool-core clusters, molecular gas, star formation, and bubbles associated with radio jets are faint or absent near their central galaxies. Four clusters show typical gas density fluctuation amplitudes of $\sim$ 10 per cent on the scales probed, apart from RBS0540, which exhibits lower amplitudes, suggesting that its gas is mildly disturbed. Under the assumption that gas density fluctuations are indicative of random gas velocities, we estimate scale-dependent velocity amplitudes of gas motions across all studied clusters, which range from 100 km/s to 200 km/s in Abell 2029, Abell 2151, and Abell 2107. These velocity estimates are comparable to the atmospheric velocity dispersion in the Perseus cluster measured by the Hitomi X-ray Observatory. The turbulent heating rates implied by our measurements are of the same order as the radiative cooling rates. Our results suggest that atmospheric sloshing and perhaps turbulent motion may aid radio jets in stabilizing atmospheric cooling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
